Comprehensive study of Frohlich polaron

A detailed study of the Frohlich polaron model is performed on the basis of diagrammatic quantum Monte Carlo method. The method is further developed both quantitatively (performance) and qualitatively (new estimators), and is enhanced by spectral analysis of the polaron Green function, within a novel approach. We present the best up to date results for the binding energy, and for the first time make available precise data for the effective mass, including the region of intermediate and strong couplings. We look at the structure of the polaron cloud and answer such questions as the average number of phonons in the cloud and their number/momentum distribution. The spectral analysis reveals non-trivial structure of the spectral density at intermediate and large coupling: the spectral continuum features pronounced peaks that we attribute to unstable excited states of the polaron.

==> AAA/prep.txt <==
\\
Title: Comprehensive study of Frohlich polaron
Authors: A.S.Mishchenko (RRC "Kurchatov Institute"), 
N.V.Prokof'ev (RRC "Kurchatov Institute"), 
A.Sakamoto (Department of Applied Physics, The University of Tokyo), 
and B.V.Svistunov (RRC "Kurchatov Institute").
Comments: 33 pages, 17 Postscript figures 
Report-no: NUINU-99
Subj-class: Statistical Mechanics
\\
A detailed study of the Frohlich polaron model is performed on the
basis of diagrammatic quantum Monte Carlo method.
The method is further developed both quantitatively (performance)
and qualitatively (new estimators), and is enhanced by spectral
analysis of the polaron Green function, within a novel approach.  
We present the best up to date results for the binding energy, 
and for the first time make available precise data for the effective mass, 
including the region of intermediate and strong couplings. We look at the 
structure of the polaron cloud and answer such questions as the average 
number of phonons in the cloud and their number/momentum distribution.
The spectral analysis reveals non-trivial structure of the spectral
density at intermediate and large coupling: the spectral continuum
features pronounced peaks that we attribute to unstable excited
states of the polaron.
\\


